Assembly of nanocube super-structures directed by surface and magnetic interactions

We model the stabilization of clusters and lattices of cuboidal particles with long-ranged magnetic dipolar and short-ranged surface interactions. Two realistic systems were considered: one with magnetization orientated in the [001] crystallographic direction, and the other with magnetization along the [111] direction. We have studied magnetic nanocubes clusters first in the limit of $T=0$~K intending to elucidate the structural genesis of low energy configurations and then analyzed finite-temperature behavior of the same systems in simulations. Our results demonstrate that dipolar coupling can stabilize nanoparticle assemblies with cubic, planar, and linear arrangements seen previously in experiments. While attractive surface energy supports the formation of super-cubes, the repulsion results in the elongated structures in the form of rods and chains. We observe the stabilization of the ferromagnetic planar arrangements of the cubes standing on their corners and in contact over edges. We illustrate that minimal energy structures depend only on the size of the assembly and balance of surface repulsion and magnetic dipolar coupling. The presented results are scalable to different particle sizes and material parameters.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


